Revisiting the Integrated Star Formation Law. II. Starbursts and the Combined Global Schmidt Law

We compile observations of molecular gas contents and infrared-based star formation rates (SFRs) for 112 circumnuclear star forming regions, in order to re-investigate the form of the disk-averaged Schmidt surface density star formation law in starbursts. We then combine these results with total gas and SFR surface densities for 153 nearby non-starbursting disk galaxies from de los Reyes \& Kennicutt (2019), to investigate the properties of the combined star formation law, following Kennicutt (1998; K98). We confirm that the combined Schmidt law can be fitted with a single power law with slope $n = 1.5\pm0.05$ (including fitting method uncertainties), somewhat steeper than the value $n = 1.4\pm0.15$ found by K98. Fitting separate power laws to the non-starbursting and starburst galaxies, however, produces very different slopes ($n = 1.34\pm0.07$ and $0.98\pm0.07$, respectively), with a pronounced offset in the zeropoint ($\sim$0.6\,dex) of the starburst relation to higher SFR surface densities. This offset is seen even when a common conversion factor between CO intensity and molecular hydrogen surface density is applied, and is confirmed when disk surface densities of interstellar dust are used as proxies for gas measurements. Tests for possible systematic biases in the starburst data fail to uncover any spurious sources for such a large offset. We tentatively conclude that the global Schmidt law in galaxies, at least as it is conventionally measured, is bimodal or possibly multi-modal. Possible causes may include changes in the small-scale structure of the molecular ISM or the stellar initial mass function. A single $n \sim 1.5$ power law still remains as a credible approximation or "recipe" for analytical or numerical models of galaxy formation and evolution.

==> table1.txt <==
Title: Revisiting the Integrated Star Formation Law. II. Starbursts and the Combined Global Schmidt Law
Authors: Kennicutt, R.C., & de los Reyes, M.A.C.
Table: Basic properties of starburst sample.
================================================================================
Byte-by-byte Description of file: table1.txt
--------------------------------------------------------------------------------
   Bytes Format Units          Label        Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---            Seq          Running index number
   5- 23 A19    ---            Name         Galaxy ID preferred by NED
  25- 26 I2     h              RAh          Right Ascension J2000 (hours)
  28- 29 I2     min            RAm          Right Ascension J2000 (minutes)
  31- 36 F6.3   s              RAs          Right Ascension J2000 (seconds)
  38- 38 A1     -              DE-          Declination J2000 (sign)
  40- 41 I2     deg            DEd          Declination J2000 (degrees)
  43- 44 I2     arcmin         DEm          Declination J2000 (minutes)
  46- 50 F5.2   arcsec         DEs          Declination J2000 (seconds)
  52- 56 F5.1   Mpc            Distance     Distance
  58- 61 F4.1   arcsec         Diam         Diameter
  63- 67 F5.2   arcsec         DiamRadio    ? Diameter measured from radio continuum
  69- 73 F5.2   [solLum]       logIRLum     ? Log(total IR luminosity)
  75- 79 F5.2   [solMass/yr]   logSFR       Log(star formation rate)
  81- 84 F4.2   ---            fExt         Fraction of IR emission outside diameter
  86- 90 F5.2   [solMass]      logMassH2    Log(H2 mass)
  92-100 A9     ---          r_logMassH2    Reference for H2 surface density (1)
 102-105 F4.2   [solMass]      logMassDust  ? Log(dust mass)
 107-108 I2     ---            MapFlag      Flag denoting availability of interferometric maps (1=yes, 0=no)
--------------------------------------------------------------------------------
Note (1): References:
          1 = Ueda et al. (2014) [2014ApJS..214....1U];
          2 = Downes & Solomon (1998) [1998ApJ...507..615D];
          3 = García-Burillo et al. (2012) [2012A&A...539A...8G];
          4 = Sanders et al. (1991) [1991ApJ...370..158S];
          5 = Scoville et al. (1985) [1985ApJ...289..129S];
          6 = Bryant & Scoville (1999) [1999AJ....117.2632B];
          7 = Gao & Solomon (1999) [1999ApJ...512L..99G];
          8 = Jogee et al. (2005) [2005ApJ...630..837J];
          9 = Yamashita et al. (2017) [2017ApJ...844...96Y];
          10 = Horellou & Booth (1997) [1997A&AS..126....3H];
          11 = Albrecht et al. (2007) [2007A&A...462..575A];
          12 = Mirabel et al. (1990) [1990A&A...236..327M];
          13 = Graciá-Carpio et al. (2008) [2008A&A...479..703G];
          14 = Kohno et al. (2003) [2003PASJ...55L...1K];
          15 = Sakamoto et al. (2007) [2007ApJ...654..782S];
          16 = Sakamoto et al. (1999) [1999ApJ...525..691S];
          17 = Aalto et al. (1994) [1994A&A...286..365A];
          18 = Salak et al. (2016) [2016ApJ...823...68S];
          19 = Lo et al. (1987) [1987ApJ...312..574L];
          20 = Nakai et al. (1987) [1987PASJ...39..685N];
          21 = Planesas et al. (1991) [1991ApJ...370..172P];
          22 = Graciá-Carpio et al. (2007) [2007A&A...468L..67G];
          23 = Sakamoto et al. (2014) [2014ApJ...797...90S];
          24 = Kenney et al. (1992) [1992ApJ...395L..79K];
          25 = Horellou et al. (1995) [1995A&A...298..743H];
          26 = Wiklind et al. (1995) [1995A&A...297..643W];
          27 = Sargent & Scoville (1991) [1991ApJ...366L...1S];
          28 = Momose et al. (2010) [2010ApJ...721..383M];
          29 = Lundgren et al. (2004) [2004A&A...413..505L];
          30 = Evans et al. (2002) [2002ApJ...580..749E];
          31 = Lo et al.(1997) [1997ApJ...475L.103L];
          32 = Chung et al. (2009) [2009AJ....138..858C];
          33 = Scoville et al. (1997) [1997ApJ...484..702S];
          34 = Gao & Solomon (2004) [2004ApJ...606..271G];
          35 = Aalto et al. (1995) [1995A&A...300..369A];
          36 = Pan et al. (2013) [2013ApJ...768...57P];
          37 = Sanders et al. (1988) [1988ApJ...324L..55S]
--------------------------------------------------------------------------------
  1 NGC 253              0 47 33.120 - 25 17 17.60   3.4 44.0        9.97  0.64 0.42  7.78 5               1 
  2 NGC 470              1 19 44.850 +  3 24 35.80  30.5 14.0              0.48 0.00  8.55 8               1 
  3 NGC 1097             2 46 19.050 - 30 16 29.60  16.0 24.0              0.53 0.00  9.14 14              1 
  4 NGC 1365             3 33 36.370 - 36  8 25.40  18.0 22.0              0.82 0.00  9.42 15              1 
  5 IC 342               3 46 48.500 + 68  5 46.90   3.0 66.0             -0.47 0.00  8.04 16              1 
  6 NGC 1530             4 23 27.100 + 75 17 44.10  37.0 14.0              0.57 0.00  9.52 6,16            1 
  7 NGC 1808             5  7 42.340 - 37 30 47.00  10.8 20.0              0.08 0.00  9.03 17,18           1 
  8 NGC 2782             9 14  5.110 + 40  6 49.30  34.0 18.0              0.74 0.00  9.13 1,8             1 
  9 NGC 2903             9 32 10.110 + 21 30  3.00   8.6 22.0             -0.10 0.00  8.39 6               1 
 10 NGC 3034             9 55 52.730 + 69 40 45.80   3.3 45.0       10.21  0.67 0.26  8.67 19,20           1 
 11 NGC 3351            10 43 57.700 + 11 42 13.70  10.1 24.0             -0.30 0.00  8.58 8.24            1 
 12 NGC 3504            11  3 11.210 + 27 58 21.00  20.0 26.0              0.65 0.00  8.90 6,8,24          1 
 13 NGC 4102            12  6 22.990 + 52 42 39.90  17.0 30.0       10.65  0.84 0.00  9.00 8               1 
 14 NGC 4194            12 14  9.470 + 54 31 36.60  39.0 20.0       10.93  1.12 0.00  9.20 1               1 
 15 NGC 4303            12 21 54.900 +  4 28 25.10  16.1 14.0              0.15 0.00  8.58 28              1 
 16 NGC 4321            12 22 54.830 + 15 49 18.50  16.8 12.0              0.04 0.00  8.26 16              1 
 17 NGC 4536            12 34 27.050 +  2 11 17.30  18.0 29.0              0.63 0.00  8.93 8               1 
 18 NGC 5236            13 37  0.950 - 29 51 55.50   4.5 30.0             -0.49 0.00  8.40 29              1 
 19 NGC 5248            13 37 32.020 +  8 53  6.60  15.3 32.0              0.08 0.00  8.85 16              1 
 20 NGC 6946            20 34 52.320 + 60  9 14.10   5.9 33.0             -0.26 0.00  8.59 16              1 
 21 NGC 6951            20 37 14.090 + 66  6 20.30  24.1  9.0              0.18 0.00  8.99 6,8,22          1 
 22 NGC 7252            22 20 44.750 - 24 40 41.80  63.0 12.0       10.70  0.88 0.00  9.59 1,6             1 
 23 NGC 7552            23 16 10.760 - 42 35  5.10  22.3  8.0              0.81 0.00  9.20 35,36           1 
 24 UGC 6                0  3  9.620 + 21 57 36.60  92.0  8.0       10.91  1.10 0.00  9.38 1               1 
 25 IRAS F00057+4021     0  8 20.470 + 40 37 56.70 165.0  2.4       11.60  1.79 0.00 10.19 2               1 
 26 NGC 23               0  9 53.410 + 25 55 25.60  65.0  7.1  8.00 10.82  1.31 0.50  9.26 3,4       7.51  0 
 27 NGC 34               0 11  6.550 - 12  6 26.30  83.0  6.0  0.40 11.41  1.60 0.00 10.04 1         7.62  1 
 28 MCG+12-02-001        0 54  3.610 + 73  5 11.80  70.0  6.0  3.20 11.35  1.69 0.30  9.79 3         7.68  0 
 29 IC 1623              1  7 47.180 - 17 30 25.30  78.0 20.0       11.74  1.93 0.00 10.52 6         8.13  1 
 30 MCG-03-04-014        1 10  8.960 - 16 51  9.80 141.0  6.8       11.52  1.81 0.20 10.42 7         8.03  0 
 31 CGCG436-030          1 20  2.720 + 14 21 42.90 134.0 10.0       11.69  1.88 0.00 10.00 9         7.80  0 
 32 IRAS F01364-1042     1 38 52.920 - 10 27 11.40 210.0  2.0  0.19 11.85  2.04 0.00  9.99 12        7.94  0 
 33 III Zw 35            1 44 30.500 + 17  6  5.00 119.0  5.0  0.18 11.64  1.83 0.00  9.74 3         7.80  0 
 34 NGC 695              1 51 14.240 + 22 34 56.50 138.0 11.0 13.00 11.37  1.86 0.50 10.18 13        8.09  1 
 35 UGC 1385             1 54 53.790 + 36 55  4.60  80.0  3.8       10.95  1.24 0.20  9.39 9         7.47  0 
 36 NGC 828              2 10  9.570 + 39 11 25.30  75.0 30.0 12.00 11.29  1.48 0.00 10.40 1,6       8.40  1 
 37 UGC 1845             2 24  7.980 + 47 58 11.00  67.0  6.5  3.10 11.12  1.31 0.00  9.80 3         7.70  0 
 38 NGC 992              2 37 25.490 + 21  6  3.00  58.0 20.0       11.02  1.26 0.10  9.45 4,11      7.69  0 
 39 IRAS F02437+2122     2 46 39.150 + 21 35 10.30  99.0  2.4       11.16  1.35 0.00  9.42 9         7.48  0 
 40 IRAS F02483+4302     2 51 35.860 + 43 15 11.50 183.0  3.1       11.85  2.04 0.00 10.02 2               1 
 41 UGC 2369             2 54  1.790 + 14 58 25.00 136.0  6.1       11.37  1.56 0.00 10.36 7         8.07  0 
 42 CGCG465-012N         3 54  7.690 + 15 59 24.50  94.0  9.5       10.54  0.73 0.00  9.63 9               0 
 43 CGCG465-012          3 54 16.080 + 15 55 43.40  94.0  6.8       10.79  1.28 0.50  9.65 9               0 
 44 IRAS 03582+6012      4  2 32.480 + 60 20 40.10 131.0 10.0       11.13  1.62 0.50  9.78 9         7.34  0 
 45 IRAS 04271+3849      4 30 33.090 + 38 55 47.70  81.0  4.6       10.89  1.30 0.40  9.45 9         7.58  0 
 46 NGC 1614             4 33 59.850 -  8 34 44.00  64.0  4.0  2.20 11.16  1.57 0.40  9.75 1,3,6     7.54  1 
 47 ESO203-IG001         4 46 49.500 - 48 33 32.90 235.0  3.9       11.86  2.05 0.00  9.85 12        7.95  0 
 48 NGC 1797             5  7 44.880 -  8  1  8.70  63.0  3.5       10.77  1.22 0.45  9.17 9         7.35  0 
 49 IRAS 05083+2441      5 11 25.880 + 24 45 18.30  99.0  4.5       11.04  1.45 0.40  9.36 9         7.39  0 
 50 VII Zw 31            5 16 46.100 + 79 40 13.30 196.0  5.0  3.60 12.06  2.25 0.00 10.43 2,6,13    8.51  1 
 51 IRAS F05187-1017     5 21  6.540 - 10 14 46.70 122.0  3.9       11.25  1.49 0.10  9.92 9         7.88  0 
 52 MCG+08-11-002        5 40 43.710 + 49 41 41.50  84.0  4.1       11.39  1.65 0.15  9.36 9         8.03  0 
 53 UGC 3351             5 45 47.880 + 58 42  3.90  66.0  4.8       10.98  1.47 0.50  9.74 3         8.00  0 
 54 IRAS 05442+1732      5 47 11.180 + 17 33 46.70  81.0  3.4       10.92  1.49 0.58  9.33 9         7.45  0 
 55 NGC 2388             7 28 53.440 + 33 49  8.70  62.0 10.0  5.50 11.26  1.45 0.00  9.88 3         8.09  1 
 56 MCG+02-20-003        7 35 43.370 + 11 42 33.50  73.0  7.0  5.10 11.12  1.31 0.00  9.53 3         7.69  0 
 57 NGC 2623             8 38 24.080 + 25 45 16.70  77.0  5.0  0.46 11.53  1.72 0.00  9.82 1,3,6     7.83  1 
 58 IRAS F09111-1007W    9 13 36.460 - 10 19 29.94 246.0  4.4       11.86  2.05 0.00 10.39 9               0 
 59 IRAS F09111-1007E    9 13 38.837 - 10 19 19.97 246.0  4.0       11.62  1.81 0.00 10.31 9               0 
 60 UGC 4881             9 15 55.100 + 44 19 55.00 168.0 10.0  2.20 11.47  1.78 0.25 10.25 6,37      8.21  1 
 61 UGC 5101             9 35 51.600 + 61 21 11.50 173.0  3.5  0.41 12.08  2.37 0.20 10.18 1,13      8.50  1 
 62 CGCG239-011          9 36 33.900 + 48 28 19.00 117.0  2.9       11.02  1.51 0.50  9.34 9         7.50  0 
 63 IRAS F10038-3338    10  6  5.140 - 33 53 17.20 156.0  2.8  0.72 11.28  1.47 0.00  9.96 7         7.88  0 
 64 IRAS F10173-0828    10 20  0.200 +  8 13 34.00 197.0  3.7  0.13 11.58  1.89 0.25  9.80 3,6,21    7.88  1 
 65 IRAS F10190+1322 SW 10 21 42.500 + 13  6 53.80 340.0  4.4       11.66  1.85 0.00 10.11 22              1 
 66 IRAS F10190+1322 NE 10 21 42.790 + 13  6 56.00 340.0  4.0       11.73  1.92 0.00 10.18 22              1 
 67 NGC 3256            10 27 51.270 - 43 54 13.50  38.0 35.0 12.00 11.51  1.70 0.00 10.43 1,23      7.99  1 
 68 IRAS F10565+2448    10 59 18.120 + 24 32 34.50 160.0  2.0  0.80 12.05  2.24 0.00 10.28 2         8.30  1 
 69 MCG+07-23-019       11  3 53.200 + 40 50 57.00 158.0 12.0  0.24 11.62  1.81 0.00 10.11 4,25      8.11  0 
 70 NGC 3597            11 14 41.970 - 23 43 39.70  48.5 15.0       10.88  1.07 0.00  9.61 26              1 
 71 CGCG011-076         11 21 12.260 -  2 59  3.50 117.0  4.0       11.15  1.60 0.45  9.69 9         7.96  0 
 72 IC 2810             11 25 45.050 + 14 40 35.70 157.0  3.0       11.28  1.64 0.33 10.00 4         8.22  0 
 73 IC 694              11 28 27.300 + 58 34 42.50  42.0 15.0       11.11  1.30 0.00  9.22 6,27            1 
 74 NGC 3690            11 28 32.300 + 58 33 43.00  42.0 15.0       11.25  1.44 0.00  8.82 27              1 
 75 IRAS F12112+0305    12 13 46.000 +  2 48 38.00 331.0  2.4  0.16 12.04  2.53 0.50 10.67 13        8.21  1 
 76 IRAS F12224-0624    12 25  3.900 -  6 40 52.10 125.0  3.3       11.24  1.55 0.25  9.08 9         7.37  0 
 77 ESO507-G070         13  2 52.350 - 23 55 17.70 106.0 10.0       11.56  1.75 0.00 10.23 1         7.88  1 
 78 IC 860              13 15  3.530 + 24 37  7.90  57.0  2.0  0.36 11.14  1.33 0.00  9.18 2,3       7.44  0 
 79 IC 883              13 20 35.340 + 34  8 22.20  98.0  4.1  2.20 11.53  1.79 0.15 10.18 1,2,6,13  8.09  1 
 80 NGC 5104            13 21 23.090 +  0 20 32.60  91.0  4.8       11.15  1.46 0.25  9.69 11        7.95  0 
 81 IC 4280             13 32 53.400 - 24 12 25.70  82.4 14.6       10.85  1.34 0.50  9.60 11        7.85  0 
 82 NGC 5256            13 38 17.500 + 48 16 37.00 129.0  4.4       10.96  1.45 0.50  9.76 4         7.67  0 
 83 CGCG0247-020        14 19 43.230 + 49 14 11.93 120.0  3.0       11.39  1.58 0.00  9.74 11        7.60  0 
 84 NGC 5653            14 30 10.420 + 31 12 55.80  60.0 19.0 19.00 11.13  1.32 0.00  9.69 3,4       7.95  0 
 85 IRAS F14348-1447    14 37 38.400 - 15  0 20.00 387.0  4.0       12.09  2.58 0.50 10.46 4,30      8.32  1 
 86 IRAS F15107+0724    15 13 13.094 +  7 13 31.85  52.0  3.0  0.54 11.17  1.36 0.00  9.43 6,21      7.87  1 
 87 IRAS F15250+3608    15 26 59.400 + 35 58 37.50 254.0  3.0       12.08  2.27 0.00  9.76 32        8.00  0 
 88 NGC 5936            15 30  0.830 + 12 59 21.60  67.0  6.3       10.84  1.33 0.50  9.37 3,4       7.72  0 
 89 IC 4553             15 34 57.250 + 23 30 11.30  70.0  2.6  0.34 12.08  2.27 0.00 10.28 6,13,33   8.67  1 
 90 NGC 6090            16 11 40.700 + 52 27 24.00 137.0  5.0       11.28  1.77 0.50 10.13 6         7.68  1 
 91 NGC 6240            16 52 58.870 +  2 24  3.30 106.0  4.0  8.60 11.75  2.04 0.20 10.30 6,13      8.11  1 
 92 UGC 10675           17  3 17.100 + 31 28 21.00 143.0  4.0       11.03  1.22 0.00  9.70 1               1 
 93 IRAS F17132+5313    17 14 20.000 + 53 10 30.00 232.0  7.2       11.66  2.15 0.50 10.11 4,7       7.98  0 
 94 IRAS F17138-1017    17 16 35.790 - 10 20 39.40  84.0  4.8  5.90 11.19  1.68 0.50  9.62 3         7.48  0 
 95 IRAS F17208-0014    17 23 21.955 -  0 17  0.94 187.0  2.5  0.58 12.34  2.53 0.00 10.30 2,6,13,21 8.67  1 
 96 UGC 11041           17 54 51.820 + 34 46 34.40  78.0  9.0       10.85  1.30 0.45  9.63 11        7.72  0 
 97 IRAS F18090+0130    18 11 33.410 +  1 31 42.70 134.0 10.0  3.00 11.45  1.74 0.20 10.07 3         8.21  0 
 98 UGC 4687            18 13 39.630 - 57 43 31.30  74.0 13.0       11.40  1.74 0.29  9.45 11,12     7.79  1 
 99 IRAS F18293-3413    18 32 41.120 - 34 11 27.20  86.0  5.0 12.00 11.58  2.07 0.50 10.13 34        8.14  0 
100 NGC 6701            18 43 12.460 + 60 39 12.00  62.4  4.6 22.00 10.82  1.31 0.50  9.63 3,4       7.61  0 
101 IRAS F19297-0406    19 32 21.250 -  3 59 56.30 395.0  2.8       12.45  2.64 0.00 10.48 7         8.62  0 
102 IRAS 20351+2521     20 37 17.720 + 25 31 37.70 151.0  6.0       11.31  1.80 0.50  9.47 9         7.90  0 
103 CGCG448-020         20 57 23.900 + 17  7 39.00 161.0  3.0       11.46  1.95 0.50  9.80 3         7.64  0 
104 ESO286-IG019        20 58 26.780 - 42 39  0.20 182.0  7.0       11.95  2.14 0.00 10.42 1         8.05  1 
105 ESO602-G025         22 31 25.480 - 19  2  4.10 110.0  4.4       11.04  1.53 0.50  9.80 9         7.79  0 
106 UGC 12150           22 41 12.260 + 34 14 57.00  94.0  4.0       11.16  1.54 0.35  9.74 9         7.86  0 
107 ESO239-IG002        22 49 39.840 - 48 50 58.10 182.0  4.0       11.72  1.91 0.00 10.34 1         8.04  1 
108 IRAS F23128-5919    23 15 46.750 - 59  3 15.60 199.0  8.0       12.06  2.25 0.00  9.85 7         8.09  0 
109 NGC 7591            23 18 16.280 +  6 35  8.90  71.4  4.1  0.94 10.82  1.31 0.50  9.40 3         7.79  0 
110 IRAS F23365+3604    23 39  1.270 + 36 21  8.30 231.0  1.8  0.21 12.15  2.34 0.00 10.26 2,13      8.37  1 
111 UGC 12812           23 51 18.650 + 20 34 40.50  75.0  4.0  2.53 11.45  1.64 0.00  9.93 13        7.87  1 
112 NGC 7771            23 51 24.810 + 20  6 42.30  56.0  6.0 17.00 11.00  1.49 0.50  9.66 13        7.61  1 

==> table2.txt <==
Title: Revisiting the Integrated Star Formation Law. II. Starbursts and the Combined Global Schmidt Law
Authors: Kennicutt, R.C., & de los Reyes, M.A.C.
Table: Derived properties of starburst sample.
================================================================================
Byte-by-byte Description of file: table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units             Label       Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---                 Seq         Running index number
   5- 23 A19    ---                 Name        Galaxy ID preferred by NED
  25- 28 F4.2   [solMass/pc2]       logSigH2    Log H2 surface density
  30- 34 F5.2   [solMass/yr/kpc2]   logSigSFR   Log SFR surface density
  36- 40 F5.2   [solMass/pc2]       logSigDust  ? Log dust mass surface density
  42- 44 I3     km/s                vRot        ? Rotational velocity
  46- 51 F6.4   10+8yr              tDyn        ? Dynamical time
--------------------------------------------------------------------------------
  1 NGC 253             2.16  0.79       135 0.1700 
  2 NGC 470             2.02 -0.05       131 0.4900 
  3 NGC 1097            2.71  0.10       200 0.2900 
  4 NGC 1365            2.96  0.36       150 0.3900 
  5 IC 342              2.18 -0.33                  
  6 NGC 1530            2.83 -0.13       133 0.5800 
  7 NGC 1808            3.09  0.14       205 0.1600 
  8 NGC 2782            2.29 -0.10       280 0.3300 
  9 NGC 2903            2.57  0.08       127 0.2200 
 10 NGC 3034            3.06  0.93        60 0.3700 
 11 NGC 3351            2.54 -0.34                  
 12 NGC 3504            2.20 -0.05                  
 13 NGC 4102            2.32  0.16       209 0.3600 
 14 NGC 4194            2.15  0.07       148 0.7900 
 15 NGC 4303            2.61  0.17                  
 16 NGC 4321            2.38  0.17       170 0.1800 
 17 NGC 4536            2.23 -0.07       148 0.5300 
 18 NGC 5236            2.87 -0.02                  
 19 NGC 5248            2.20 -0.57       247 0.3000 
 20 NGC 6946            2.75 -0.10       155 0.1900 
 21 NGC 6951            3.05  0.24       195 0.1700 
 22 NGC 7252            2.57 -0.14       168 0.6700 
 23 NGC 7552            3.43  1.04       220 0.1200 
 24 UGC 6               2.38  0.10       307 0.3600 
 25 IRAS F00057+4021    3.73  1.33       250 0.2400 
 26 NGC 23              2.66  0.41  0.91            
 27 NGC 34              3.38  0.94  0.96 250 0.3000 
 28 MCG+12-02-001       3.27  1.02  1.16            
 29 IC 1623             2.87  0.28  0.48            
 30 MCG-03-04-014       3.19  0.48  0.80            
 31 CGCG436-030         2.48  0.36  0.28            
 32 IRAS F01364-1042    3.48  1.53  1.43            
 33 III Zw 35           2.92  1.01  0.98 188 0.4700 
 34 NGC 695             2.55 -0.07  0.46            
 35 UGC 1385            3.16  0.91  1.24            
 36 NGC 828             2.43 -0.49  0.43 277 1.2000 
 37 UGC 1845            3.26  0.77  1.16            
 38 NGC 992             2.06 -0.18  0.30            
 39 IRAS F02437+2122    3.40  1.33  1.46            
 40 IRAS F02483+4302    3.25  1.27       270 0.3100 
 41 UGC 2369            3.26  0.46  0.97            
 42 CGCG465-012N        2.46 -0.44                  
 43 CGCG465-012S        2.77  0.10                  
 44 IRAS 03582+6012     2.28 -0.18 -0.16            
 45 IRAS 04271+3849     3.04  0.67  1.17            
 46 NGC 1614            3.67  1.27  1.46 200 0.1900 
 47 ESO203-IG001        2.66  0.86  0.76            
 48 NGC 1797            3.22  1.01  1.40            
 49 IRAS 05083+2441     2.79  0.66  0.82            
 50 VII Zw 31           3.18  1.00  1.26 290 0.5000 
 51 IRAS F05187-1017    3.30  0.82  1.26            
 52 MCG+08-11-002       3.02  1.24  1.69            
 53 UGC 3351            3.47  0.90  1.73            
 54 IRAS 05442+1732     3.19  0.97  1.31            
 55 NGC 2388            3.03  0.60  1.24            
 56 MCG+02-20-003       2.85  0.63  1.01            
 57 NGC 2623            3.38  1.28  1.39            
 58 IRAS F09111-1007W   3.05  0.71                  
 59 IRAS F09111-1007E   3.06  0.56                  
 60 UGC 4881            2.53 -0.06  0.49            
 61 UGC 5101            3.35  1.44  1.67 350 0.2600 
 62 CGCG239-011         3.01  0.88  1.17            
 63 IRAS F10038-3338    3.41  0.92  1.33            
 64 IRAS F10173-0828    2.81  0.77  0.88            
 65 IRAS F10190+1322 SW 2.49  0.23                  
 66 IRAS F10190+1322 NE 2.65  0.39                  
 67 NGC 3256            2.92  0.19  0.48            
 68 IRAS F10565+2448    4.00  1.96  2.02 220 0.2200 
 69 MCG+07-23-019       2.29 -0.01  0.29            
 70 NGC 3597            2.62  0.08       171 0.6300 
 71 CGCG011-076         3.08  0.73  1.35            
 72 IC 2810             3.38  0.85  1.60            
 73 IC 694              2.36  0.44       150 0.6300 
 74 NGC 3690            1.96  0.58                  
 75 IRAS F12112+0305    3.60  1.16  1.14            
 76 IRAS F12224-0624    2.58  0.93  0.87            
 77 ESO507-G070         2.91  0.43  0.56            
 78 IC 860              3.80  1.95  2.06            
 79 IC 883              3.71  1.25  1.62 200 0.3000 
 80 NGC 5104            3.14  0.79  1.40            
 81 IC 4280             2.17 -0.39  0.42            
 82 NGC 5256            2.98  0.37  0.89            
 83 CGCG0247-020        3.36  1.20  1.22            
 84 NGC 5653            2.31 -0.06  0.57            
 85 IRAS F14348-1447    2.81  0.63  0.67            
 86 IRAS F15107+0724    3.78  1.71  2.22            
 87 IRAS F15250+3608    2.73  1.24  0.97            
 88 NGC 5936            2.85  0.51  1.20            
 89 IC 4553             4.49  2.48  2.88 330 0.0820 
 90 NGC 6090            3.19  0.53  0.74            
 91 NGC 6240            3.78  1.42  1.59 250 0.2500 
 92 UGC 10675           2.92  0.44                  
 93 IRAS F17132+5313    2.40  0.14  0.27            
 94 IRAS F17138-1017    3.14  0.90  1.00            
 95 IRAS F17208-0014    3.69  1.92  2.06 260 0.2700 
 96 UGC 11041           2.67  0.08  0.76            
 97 IRAS F18090+0130    2.55  0.12  0.69            
 98 UGC 4687            2.22  0.36  0.56            
 99 IRAS F18293-3413    3.60  1.24  1.61            
100 NGC 6701            3.45  0.83  1.43            
101 IRAS F19297-0406    3.13  1.29  1.27            
102 IRAS 20351+2521     2.29  0.32  0.72            
103 CGCG448-020         3.16  1.01  1.00            
104 ESO286-IG019        2.94  0.66  0.57            
105 ESO602-G025         3.16  0.59  1.15            
106 UGC 12150           3.33  0.94  1.45            
107 ESO239-IG002        3.35  0.92  1.05            
108 IRAS F23128-5919    2.18  0.58  0.42            
109 NGC 7591            3.20  0.81  1.59            
110 IRAS F23365+3604    3.76  1.84  1.87 260 0.2400 
111 UGC 12812           3.71  1.42  1.65            
112 NGC 7771            3.34  0.87  1.29            

==> table3.txt <==
Title: Revisiting the Integrated Star Formation Law. II. Starbursts and the Combined Global Schmidt Law
Authors: Kennicutt, R.C., & de los Reyes, M.A.C.
Table: Properties of blue compact dwarfs.
================================================================================
Byte-by-byte Description of file: table3.txt
--------------------------------------------------------------------------------
   Bytes Format Units               Label      Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---                 Seq        Running index number
   4- 16 A13    ---                 Name       Galaxy ID preferred by NED
  18- 19 I2     h                   RAh        Right Ascension J2000 (hours)
  21- 22 I2     min                 RAm        Right Ascension J2000 (minutes)
  24- 28 F5.2   s                   RAs        Right Ascension J2000 (seconds)
  30- 30 A1     -                   DE-        Declination J2000 (sign)
  32- 33 I2     deg                 DEd        Declination J2000 (degrees)
  35- 36 I2     arcmin              DEm        Declination J2000 (minutes)
  38- 41 F4.1   arcsec              DEs        Declination J2000 (seconds)
  43- 46 F4.2   [solMass/pc2]       logSigHI   Log HI surface density
  48- 62 A15    ---               r_logSigHI   Reference for HI surface density (2)
  64- 67 F4.2   [solMass/pc2]       logSigH2   ? Log H2 surface density
  69- 79 A11    ---               r_logSigH2   ? Reference for H2 surface density (2)
  81- 86 F6.3   [solMass/yr/kpc2]   logSigSFR  Log SFR surface density
--------------------------------------------------------------------------------
Note (1): References for HI surface densities:
          301: van Zee et al. (2001) [2001AJ....122..121V];
          302: Lelli et al. (2014) [2014A&A...566A..71L];
          303: Stil & Israel (2002) [2002A&A...392..473S];
          304: Hunter et al. (2012) [2012AJ....144..134H];
          305: Thuan et al. (2004) [2004AJ....128..617T];
          306: Hunter et al. (1994) [1994ApJS...91...79H];
          307: van Zee et al. (1998) [1998AJ....116.1186V];
          308: Kobulnicky et al. (1995) [1995AJ....110..116K];
          309: Bosma et al. (1980) [1980A&A....89..345B];
          310: Meurer et al. (1996) [1996AJ....111.1551M];
          311: Taylor et al. (1995) [1995ApJS...99..427T]
Note (2): References for H2 surface densities:
          401: Cormier et al. (2014) [2014A&A...564A.121C];
          402: Young et al. (1995) [1995ApJS...98..219Y];
          403: Kepley et al. (2016) [2016ApJ...828...50K];
          404: Leroy et al. (2007) [2007ApJ...663..990L];
          405: Israel (2005) [2005A&A...438..855I];
          406: Barone et al. (2000) [2000MNRAS.317..649B];
          407: Taylor et al. (1998) [1998AJ....116.2746T];
          408: Hunt et al. (2015) [2015A&A...583A.114H];
          409: Young et al. (1996) [1996AJ....112.1903Y];
          410: Meier et al. (2002) [2002AJ....124..877M];
          411: Turner et al. (1997) [1997ApJ...474L..11T]
--------------------------------------------------------------------------------
 1 UM 323         1 26 46.60 -  0 38 46.1 1.15 301                              -1.420 
 2 NGC 0625       1 35  4.63 - 41 26 10.3 0.84 302                              -0.51 
 3 NGC 1569       4 30 49.06 + 64 50 52.6 1.20 302,303,304,305 0.26 401         -0.70 
 4 NGC 1705       4 54 13.50 - 53 21 39.8 1.26 302                              -1.08 
 5 NGC 1800       5  6 25.72 - 31 57 15.2 0.56 306                              -1.46 
 6 UGCA 116       5 55 42.60 +  3 23 32.0 1.22 307             2.20 402,403     -0.18 
 7 ESO 495-G 021  8 36 15.13 - 26 24 33.8 1.18 308             3.50 308          0.22 
 8 NGC 2820A      9 21 30.07 + 64 14 19.3 1.05 309                              -1.83 
 9 NGC 2915       9 26 11.53 - 76 37 34.8 0.95 310                              -0.91 
10 UGCA 166       9 34  2.03 + 55 14 28.1 1.23 302                  404         -0.64 
11 UGC 05151      9 40 27.02 + 48 20 15.5 0.95 301                              -1.23 
12 UGC 05720     10 32 32.00 + 54 24  2.0 1.11 305             2.90 405,406      0.91 
13 UGC 06456     11 27 59.90 + 78 59 39.0 1.00 302                              -1.51 
14 UGC 06541     11 33 28.90 + 49 14 14.0 0.61 302                  407         -1.84 
15 UGC 06578     11 36 36.80 +  0 48 58.0 1.25 307                              -1.53 
16 MRK 0750      11 50  2.73 + 15  1 23.5 0.82 301                              -1.08 
17 UM 456        11 50 36.30 -  0 34  3.3 0.93 311             1.70 406,407     -1.43 
18 UM 461        11 51 33.35 -  2 22 21.9 1.34 307                              -0.84 
19 UGC 06850     11 52 37.19 -  2 28  9.9 1.36 307             1.80 406,408     -1.22 
20 IC 0745       11 54 12.27 +  0  8 11.9 0.30 311             2.10 406         -0.89 
21 UGCA 281      12 26 15.92 + 48 29 36.6 1.08 302,303         0.93 402         -1.20 
22 NGC 4670      12 45 17.07 + 27  7 31.5 0.85 306                              -0.84 
23 NGC 4861      12 59  2.34 + 34 51 34.0 1.30 305                  401,409     -0.94 
24 NGC 5253      13 39 55.96 - 31 38 24.4 1.62 302             1.90 405,410,411  1.22 
25 SBS 1415+437  14 17  1.41 + 43 30  5.5 0.83 302                              -1.80 
26 NGC 7077      21 29 59.61 +  2 24 51.0 0.83 301             0.52 407,408     -1.52 
27 UGCA 439      23 26 32.78 + 18 15 59.8 1.10 301                              -1.19

==> table4.txt <==
Title: Revisiting the Integrated Star Formation Law. II. Starbursts and the Combined Global Schmidt Law
Authors: Kennicutt, R.C., & de los Reyes, M.A.C.
Table: Dust surface densities for spiral galaxies from Paper I [2019ApJ...872...16D]
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units         Label       Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---             Seq         Running index number
   4- 14 A11    ---             Name        Galaxy ID preferred by NED
  16- 21 F6.3   [solMass/pc2]   logSigDust  Log dust mass surface density
--------------------------------------------------------------------------------
 1 MESSIER 074 -0.99
 2 NGC 0925    -1.41
 3 NGC 1291    -1.59
 4 NGC 1365    -1.21
 5 IC 0342     -0.81
 6 NGC 1566    -1.29
 7 NGC 1800    -0.31
 8 NGC 2146    -0.54
 9 NGC 2273    -1.33
10 NGC 2403    -1.08
11 NGC 2841    -1.14
12 MESSIER 081 -1.19
13 NGC 3079    -0.79
14 NGC 3147    -0.71
15 NGC 3190    -0.90
16 NGC 3184    -0.96
17 NGC 3198    -1.17
18 NGC 3338    -1.08
19 MESSIER 095 -1.22
20 NGC 3504    -0.63
21 NGC 3521    -0.93
22 MESSIER 066 -0.48
23 NGC 3631    -0.65
24 NGC 3718    -1.08
25 NGC 3870    -0.31
26 NGC 3938    -1.09
27 NGC 4051    -0.88
28 NGC 4100    -0.86
29 NGC 4102    -0.39
30 NGC 4138    -0.32
31 NGC 4144    -1.47
32 NGC 4178    -1.23
33 NGC 4189    -0.69
34 MESSIER 098 -1.40
35 NGC 4216    -1.21
36 MESSIER 099 -0.68
37 MESSIER 106 -0.73
38 NGC 4294    -0.84
39 NGC 4299    -0.77
40 MESSIER 100 -0.82
41 NGC 4351    -0.85
42 NGC 4402    -0.62
43 NGC 4419    -1.20
44 NGC 4424    -0.06
45 NGC 4449    -0.47
46 NGC 4457    -0.19
47 MESSIER 088 -0.58
48 NGC 4519    -1.14
49 NGC 4532    -0.87
50 NGC 4535    -1.01
51 NGC 4536    -1.32
52 NGC 4559    -1.65
53 MESSIER 090 -0.52
54 NGC 4571    -0.99
55 MESSIER 058 -0.79
56 NGC 4618    -0.89
57 NGC 4625    -0.57
58 NGC 4639    -1.20
59 NGC 4651    -1.05
60 NGC 4654    -0.84
61 NGC 4689    -0.81
62 NGC 4698    -2.10
63 NGC 4725    -1.12
64 MESSIER 094  0.18
65 NGC 4808    -0.92
66 MESSIER 064 -0.07
67 NGC 5023    -1.26
68 NGC 5033    -1.30
69 MESSIER 063 -0.41
70 NGC 5204    -1.21
71 NGC 5350    -0.73
72 MESSIER 101 -1.28
73 NGC 6814    -0.79
74 NGC 6946    -0.65
75 NGC 7331    -1.10
76 NGC 7793    -1.15
